Cosmology and dark energy from joint gravitational wave-GRB observations

Gravitational-wave (GW) detectors can contribute to the measurement of cosmological parameters and to testing the dark-energy sector of alternatives to $\Lambda$CDM, by using standard sirens. In this paper we focus on binary neutron stars with a counterpart detected through a gamma-ray burst (GRB), both at a second-generation network made by advanced LIGO+advanced Virgo+LIGO India+Kagra, and at third-generation (3G) detectors, discussing in particular the cases of a single Einstein Telescope (ET), and of a network of ET plus two Cosmic Explorer (CE). We construct mock catalogs of standard sirens, using different scenarios for the local merger rate and for the detection of the electromagnetic counterpart. For 3G detectors we estimate the coincidences with a GRB detector with the characteristics of the proposed THESEUS mission. We discuss how these standard sirens with a GRB counterpart can improve the determination of cosmological parameters (and particularly of $H_0$) in $\Lambda$CDM, and we then study how to extract information on dark energy, considering both a non-trivial dark energy equation of state and modified GW propagation. We find that a 2G detector network can already reach, over several years of data taking, an interesting sensitivity to modified GW propagation, while a single ET detector would have a remarkable potential for discovery. We also find that, to fully exploit the potential of a ET+CE+CE network, it is necessary a much stronger program of search for electromagnetic counterparts (or else to resort to statistical methods for standard sirens), and furthermore gravitational lensing can become a limiting factor.

==> Graphs/ET+2CE/ET+2CE_results_summary.txt <==
FLAT_OPTIMISTIC
LCDM: with ET+2CE only the relative error on H0 is 0.20% and the one on Omega_M is 1.43%, adding CMB+BAO+SNe the relative error on H0 is 0.073% and the one on Omega_M is 0.43%

w0: with ET+2CE only the error on w0 is 0.041, adding CMB+BAO+SNe it is 0.014

w0_wa: with CMB+BAO+SNe+ET+2CE the error on w0 is 0.027 and the one on wa is 0.139

w0_xi0: with CMB+BAO+SNe+ET+2CE the relative error on w0 is 0.038 and the one on xi0 is 0.007


GAUSSIAN_OPTIMISTIC
LCDM: with ET+2CE only the relative error on H0 is 0.22% and the one on Omega_M is 1.31%, adding CMB+BAO+SNe the relative error on H0 is 0.069% and the one on Omega_M is 0.42%

w0: with ET+2CE only the error on w0 is 0.034, adding CMB+BAO+SNe it is 0.013

w0_wa: with CMB+BAO+SNe+ET+2CE the error on w0 is 0.025 and the one on wa is 0.137

w0_xi0: with CMB+BAO+SNe+ET+2CE the relative error on w0 is 0.042 and the one on xi0 is 0.007


FLAT_REALISTIC
LCDM: with ET+2CE only the relative error on H0 is 0.24% and the one on Omega_M is 2.12%, adding CMB+BAO+SNe the relative error on H0 is 0.12% and the one on Omega_M is 0.51%

w0: with ET+2CE only the error on w0 is 0.074, adding CMB+BAO+SNe it is 0.020

w0_wa: with CMB+BAO+SNe+ET+2CE the error on w0 is 0.041 and the one on wa is 0.160

w0_xi0: with CMB+BAO+SNe+ET+2CE the relative error on w0 is 0.030 and the one on xi0 is 0.006


GAUSSIAN_REALISTIC
LCDM: with ET+2CE only the relative error on H0 is 0.23% and the one on Omega_M is 2.09%, adding CMB+BAO+SNe the relative error on H0 is 0.11% and the one on Omega_M is 0.52%

w0: with ET+2CE only the error on w0 is 0.063, adding CMB+BAO+SNe it is 0.018

w0_wa: with CMB+BAO+SNe+ET+2CE the error on w0 is 0.037 and the one on wa is 0.145

w0_xi0: with CMB+BAO+SNe+ET+2CE the relative error on w0 is 0.033 and the one on xi0 is 0.007


==> Graphs/ET/ET_results_summary.txt <==
FLAT_OPTIMISTIC
LCDM: with ET only the relative error on H0 is 0.28% and the one on Omega_M is 3.68%, adding CMB+BAO+SNe the relative error on H0 is 0.16% and the one on Omega_M is 0.59%

w0: with ET only the error on w0 is 0.109, adding CMB+BAO+SNe it is 0.020

w0_wa: with CMB+BAO+SNe+ET the error on w0 is 0.050 and the one on wa is 0.193

w0_xi0: with CMB+BAO+SNe+ET the relative error on w0 is 0.026 and the one on xi0 is 0.008


GAUSSIAN_OPTIMISTIC
LCDM: with ET only the relative error on H0 is 0.23% and the one on Omega_M is 3.38%, adding CMB+BAO+SNe the relative error on H0 is 0.15% and the one on Omega_M is 0.57%

w0: with ET only the error on w0 is 0.116, adding CMB+BAO+SNe it is 0.021

w0_wa: with CMB+BAO+SNe+ET the error on w0 is 0.058 and the one on wa is 0.224

w0_xi0: with CMB+BAO+SNe+ET the relative error on w0 is 0.024 and the one on xi0 is 0.007


FLAT_REALISTIC
LCDM: with ET only the relative error on H0 is 0.42% and the one on Omega_M is 6.17%, adding CMB+BAO+SNe the relative error on H0 is 0.26% and the one on Omega_M is 0.82%

w0: with ET only the error on w0 is 0.301, adding CMB+BAO+SNe it is 0.023

w0_wa: with CMB+BAO+SNe+ET the error on w0 is 0.073 and the one on wa is 0.246

w0_xi0: with CMB+BAO+SNe+ET the relative error on w0 is 0.026 and the one on xi0 is 0.011


GAUSSIAN_REALISTIC
LCDM: with ET only the relative error on H0 is 0.39% and the one on Omega_M is 5.88%, adding CMB+BAO+SNe the relative error on H0 is 0.25% and the one on Omega_M is 0.82%

w0: with ET only the error on w0 is 0.158, adding CMB+BAO+SNe it is 0.024

w0_wa: with CMB+BAO+SNe+ET the error on w0 is 0.072 and the one on wa is 0.260

w0_xi0: with CMB+BAO+SNe+ET the relative error on w0 is 0.026 and the one on xi0 is 0.010


==> Graphs/HLVKI/HLVKI_results_summary.txt <==
FLAT
LCDM: with CMB+BAO+SNe+HLVKI the relative error on H0 is 0.65% and the one on Omega_M is 1.91%

w0: with CMB+BAO+SNe+HLVKI the error on w0 is 0.033

w0_wa: with CMB+BAO+SNe+HLVKI the error on w0 is 0.113 and the one on wa is 0.406

w0_xi0: with CMB+BAO+SNe+HLVKI the relative error on w0 is 0.042 and the one on xi0 is 0.130


GAUSSIAN
LCDM: with CMB+BAO+SNe+HLVKI the relative error on H0 is 0.66% and the one on Omega_M is 1.96%

w0: with CMB+BAO+SNe+HLVKI the error on w0 is is 0.035

w0_wa: with CMB+BAO+SNe+HLVKI the error on w0 is 0.106 and the one on wa is 0.380

w0_xi0: with CMB+BAO+SNe+HLVKI the relative error on w0 is 0.042 and the one on xi0 is 0.125

